A small HER2 reader for routine H&E slides: real-world deployment

HER2 status decides who receives HER2-targeted therapy. Pathologists score HER2 protein by immunohistochemistry (IHC); equivocal IHC 2+ tumours, their hardest calls, wait for in situ hybridisation (ISH). We built a HER2 reader for routine H&E slides, owned end to end, as a baseline for pathologists. A 22M-parameter ViT-S/16 tile encoder was trained on public TCGA slides by self-supervision, distillation from H-optimus-0 and two rounds of JEPA refinement; five cross-validated attention-based slide classifiers average their probabilities; and an operating point is fixed on training data. Compared under one paired ten-seed protocol, readers on our encoder rank first of 7 on external validation from TCGA-BRCA to Yale-HER2 (AUC 0.812), level with readers on encoders 4 and 50 times larger. We also rebuilt PathBench's encoder benchmark on public cohorts; our replica reproduces its published order of reference encoders, and under it our encoder ranks first of 7 on TCGA-BRCA (0.689) and sits level with H-optimus-0 and Phikon on Yale-HER2 (0.897). On three external hospitals our deployed reader reaches AUC 0.82 on Yale-HER2 (about 0.81 with training slides balanced for tissue size), 0.75 on HEROHE and 0.63 on BCNB biopsies, and among HEROHE's 85 IHC 2+ cases it ranks ISH-amplified above non-amplified tumours at 0.76, best among our TCGA-trained readers. Per-laboratory score normalisation and a laboratory's own slides improve it further on a new site. Without a GPU our reader needs 5-6 s per slide. It serves as a research-use pre-read in a pathology platform, where it proposes a probability and a call beside IHC and helps prioritise ISH for equivocal cases. Weights, per-slide predictions and the data behind every figure are public at https://huggingface.co/cloudkites/her2-reader.

==> data/pb_rank_tcga.dat <==
y	group	mean	lo	hi	label
1	best	0.6886	0.5725	0.7957	\textbf{\textcolor{hrBest}{ours, final (22M)}}
2	ref	0.6694	0.5518	0.7794	H-optimus-0 (1.1B), CLS+mean
3	ref	0.6655	0.5463	0.7786	H-optimus-0, CLS, 1.0\,\textmu m/px
4	ref	0.6597	0.5444	0.7702	H-optimus-0, CLS (PathBench: 0.845)
5	ref	0.6588	0.5411	0.7751	H-optimus-0, ImageNet norm.
6	ref	0.6563	0.5370	0.7675	Phikon (86M) (PathBench: 0.814)
7	ref	0.6299	0.5101	0.7440	Midnight-12k (1.1B), CLS+mean
8	ref	0.6063	0.4858	0.7240	Midnight-12k, CLS
9	ref	0.6050	0.4802	0.7244	Hibou-B (86M) (PathBench, Hibou-L: 0.780)
10	ref	0.6033	0.4831	0.7219	Midnight-12k, CLS, 1.0\,\textmu m/px
11	s16	0.5954	0.4697	0.7116	ours, stage 1 only: self-supervised (22M)
12	ctl	0.5670	0.4442	0.6900	ResNet-50, ImageNet (26M) (PathBench: 0.715)
13	ctl	0.5410	0.4177	0.6604	DINOv2-S, natural images (22M)
14	ctl	0.4849	0.3597	0.6067	ViT-S/16, random weights


==> data/pb_rank_yale.dat <==
y	group	mean	lo	hi	label
1	ref	0.9134	0.8171	0.9801	H-optimus-0, CLS, 1.0\,\textmu m/px
2	ref	0.9129	0.8159	0.9797	H-optimus-0, CLS (PathBench: 0.845)
3	ref	0.9105	0.8083	0.9792	H-optimus-0 (1.1B), CLS+mean
4	ref	0.9068	0.8039	0.9780	H-optimus-0, ImageNet norm.
5	ref	0.9011	0.7955	0.9749	Phikon (86M) (PathBench: 0.814)
6	best	0.8971	0.7801	0.9791	\textbf{\textcolor{hrBest}{ours, final (22M)}}
7	ref	0.8776	0.7567	0.9670	Midnight-12k (1.1B), CLS+mean
8	ref	0.8555	0.7221	0.9592	Midnight-12k, CLS
9	ref	0.8534	0.7168	0.9560	Hibou-B (86M) (PathBench, Hibou-L: 0.780)
10	ref	0.8403	0.6999	0.9510	Midnight-12k, CLS, 1.0\,\textmu m/px
11	s16	0.8268	0.6847	0.9397	ours, stage 1 only: self-supervised (22M)
12	ctl	0.7939	0.6338	0.9258	DINOv2-S, natural images (22M)
13	ctl	0.7303	0.5603	0.8800	ResNet-50, ImageNet (26M) (PathBench: 0.715)
14	ctl	0.6613	0.4784	0.8224	ViT-S/16, random weights


==> data/rank_ty.dat <==
y ty sd params label own
0 0.5890 0.0160 22 {DINOv2-S, natural images (22M)} 0
1 0.6380 0.0220 26 {ResNet-50, ImageNet (26M)} 0
2 0.7270 0.0290 1100 {Midnight-12k, ViT-g/14 (1.1B)} 0
3 0.7490 0.0270 86 {Hibou-B, ViT-B/14 (86M)} 0
4 0.8050 0.0200 1100 {H-optimus-0, ViT-g/14 (1.1B)} 0
5 0.8110 0.0140 86 {Phikon, ViT-B/16 (86M)} 0
6 0.8120 0.0150 22 {Ours, ViT-S/16 (22M)} 1


==> data/rank_ty_own.dat <==
y ty sd params
6 0.8120 0.0150 22


==> training/data/auc_dens.dat <==
x neg p70 p95
-4.00 0.0001 0.0000 0.0000
-3.90 0.0002 0.0000 0.0000
-3.80 0.0003 0.0000 0.0000
-3.70 0.0004 0.0000 0.0000
-3.60 0.0006 0.0000 0.0000
-3.50 0.0009 0.0000 0.0000
-3.40 0.0012 0.0001 0.0000
-3.30 0.0017 0.0001 0.0000
-3.20 0.0024 0.0002 0.0000
-3.10 0.0033 0.0002 0.0000
-3.00 0.0044 0.0004 0.0000
-2.90 0.0060 0.0005 0.0000
-2.80 0.0079 0.0008 0.0000
-2.70 0.0104 0.0011 0.0000
-2.60 0.0136 0.0015 0.0000
-2.50 0.0175 0.0021 0.0000
-2.40 0.0224 0.0029 0.0000
-2.30 0.0283 0.0039 0.0000
-2.20 0.0355 0.0053 0.0000
-2.10 0.0440 0.0070 0.0000
-2.00 0.0540 0.0093 0.0000
-1.90 0.0656 0.0122 0.0001
-1.80 0.0790 0.0158 0.0001
-1.70 0.0940 0.0202 0.0001
-1.60 0.1109 0.0257 0.0002
-1.50 0.1295 0.0323 0.0003
-1.40 0.1497 0.0403 0.0004
-1.30 0.1714 0.0496 0.0006
-1.20 0.1942 0.0606 0.0008
-1.10 0.2179 0.0732 0.0011
-1.00 0.2420 0.0875 0.0016
-0.90 0.2661 0.1037 0.0022
-0.80 0.2897 0.1216 0.0030
-0.70 0.3123 0.1411 0.0041
-0.60 0.3332 0.1622 0.0055
-0.50 0.3521 0.1846 0.0074
-0.40 0.3683 0.2079 0.0097
-0.30 0.3814 0.2319 0.0127
-0.20 0.3910 0.2561 0.0164
-0.10 0.3970 0.2800 0.0210
0.00 0.3989 0.3030 0.0267
0.10 0.3970 0.3247 0.0335
0.20 0.3910 0.3445 0.0416
0.30 0.3814 0.3619 0.0512
0.40 0.3683 0.3763 0.0624
0.50 0.3521 0.3875 0.0753
0.60 0.3332 0.3950 0.0899
0.70 0.3123 0.3986 0.1063
0.80 0.2897 0.3983 0.1245
0.90 0.2661 0.3940 0.1443
1.00 0.2420 0.3858 0.1656
1.10 0.2179 0.3741 0.1881
1.20 0.1942 0.3592 0.2116
1.30 0.1714 0.3414 0.2356
1.40 0.1497 0.3212 0.2598
1.50 0.1295 0.2992 0.2836
1.60 0.1109 0.2760 0.3065
1.70 0.0940 0.2520 0.3279
1.80 0.0790 0.2279 0.3474
1.90 0.0656 0.2040 0.3643
2.00 0.0540 0.1807 0.3783
2.10 0.0440 0.1586 0.3889
2.20 0.0355 0.1377 0.3958
2.30 0.0283 0.1185 0.3988
2.40 0.0224 0.1009 0.3979
2.50 0.0175 0.0850 0.3930
2.60 0.0136 0.0710 0.3843
2.70 0.0104 0.0586 0.3720
2.80 0.0079 0.0480 0.3566
2.90 0.0060 0.0388 0.3384
3.00 0.0044 0.0311 0.3179
3.10 0.0033 0.0247 0.2957
3.20 0.0024 0.0194 0.2723
3.30 0.0017 0.0151 0.2483
3.40 0.0012 0.0117 0.2241
3.50 0.0009 0.0089 0.2003
3.60 0.0006 0.0067 0.1772
3.70 0.0004 0.0050 0.1553
3.80 0.0003 0.0037 0.1347
3.90 0.0002 0.0027 0.1156
4.00 0.0001 0.0020 0.0983
4.10 0.0001 0.0014 0.0827
4.20 0.0001 0.0010 0.0689
4.30 0.0000 0.0007 0.0569
4.40 0.0000 0.0005 0.0465
4.50 0.0000 0.0003 0.0376
4.60 0.0000 0.0002 0.0301
4.70 0.0000 0.0002 0.0238
4.80 0.0000 0.0001 0.0187
4.90 0.0000 0.0001 0.0145
5.00 0.0000 0.0000 0.0112
5.10 0.0000 0.0000 0.0085
5.20 0.0000 0.0000 0.0064
5.30 0.0000 0.0000 0.0048
5.40 0.0000 0.0000 0.0035
5.50 0.0000 0.0000 0.0026
5.60 0.0000 0.0000 0.0019
5.70 0.0000 0.0000 0.0013
5.80 0.0000 0.0000 0.0010
5.90 0.0000 0.0000 0.0007
6.00 0.0000 0.0000 0.0005
6.10 0.0000 0.0000 0.0003
6.20 0.0000 0.0000 0.0002
6.30 0.0000 0.0000 0.0001
6.40 0.0000 0.0000 0.0001
6.50 0.0000 0.0000 0.0001
6.60 0.0000 0.0000 0.0000
6.70 0.0000 0.0000 0.0000
6.80 0.0000 0.0000 0.0000
6.90 0.0000 0.0000 0.0000
7.00 0.0000 0.0000 0.0000

